One-Shot Video Object Segmentation

This paper tackles the task of semi-supervised video object segmentation, i.e., the separation of an object from the background in a video, given the mask of the first frame. We present One-Shot Video Object Segmentation (OSVOS), based on a fully-convolutional neural network architecture that is able to successively transfer generic semantic information, learned on ImageNet, to the task of foreground segmentation, and finally to learning the appearance of a single annotated object of the test sequence (hence one-shot). Although all frames are processed independently, the results are temporally coherent and stable. We perform experiments on two annotated video segmentation databases, which show that OSVOS is fast and improves the state of the art by a significant margin (79.8% vs 68.0%).

==> data/per_seq_mean_F.txt <==
                 Seq	  OSVOS	    OFL	    BVS	    FCP	    JMP	    HVS	    SEA	    TSP	    FST	    NLC	    MSG	    KEY	   CVOS	    TRC	    SAL	    COB	    MCG
           Blackswan	 0.9753	 0.9845	 0.9655	 0.9045	 0.9453	 0.9101	 0.9569	 0.8567	 0.7362	 0.8201	 0.7000	 0.7874	 0.6949	 0.6536	 0.4298	 0.9132	 0.8734
                Cows	 0.9618	 0.8561	 0.8509	 0.6669	 0.6995	 0.6324	 0.6772	 0.5445	 0.6810	 0.8071	 0.6210	 0.2930	 0.4989	 0.7212	 0.4994	 0.8591	 0.7362
          Car-Shadow	 0.9425	 0.7479	 0.4735	 0.6424	 0.6246	 0.5941	 0.7553	 0.5127	 0.5396	 0.5464	 0.8583	 0.4586	 0.6169	 0.4736	 0.4406	 0.9847	 0.5882
                 Dog	 0.9207	 0.8283	 0.5944	 0.6718	 0.5964	 0.6355	 0.5428	 0.2952	 0.6594	 0.7067	 0.3044	 0.6332	 0.7611	 0.6949	 0.4184	 0.8877	 0.5818
       Drift-Chicane	 0.9156	 0.2187	 0.0761	 0.4769	 0.3380	 0.5467	 0.1595	 0.0331	 0.7310	 0.3118	 0.8859	 0.1924	 0.3965	 0.8225	 0.2061	 0.9631	 0.9058
      Car-Roundabout	 0.9076	 0.7622	 0.6245	 0.4781	 0.6187	 0.5510	 0.7096	 0.4346	 0.6251	 0.2503	 0.6019	 0.3625	 0.6779	 0.4511	 0.3014	 0.9391	 0.5115
               Libby	 0.9026	 0.6138	 0.8388	 0.3892	 0.3650	 0.6406	 0.2094	 0.0907	 0.7176	 0.7484	 0.1183	 0.7304	 0.1849	 0.0857	 0.5294	 0.7326	 0.7330
                Goat	 0.8952	 0.8478	 0.5839	 0.5764	 0.6173	 0.5458	 0.4697	 0.4039	 0.3997	 0.1333	 0.6565	 0.5515	 0.2409	 0.7239	 0.1872	 0.7777	 0.5261
               Camel	 0.8789	 0.8466	 0.7052	 0.6172	 0.7107	 0.8712	 0.6138	 0.5292	 0.5897	 0.7187	 0.6293	 0.4368	 0.8730	 0.6980	 0.4321	 0.7997	 0.7275
      Horsejump-High	 0.8680	 0.9037	 0.8044	 0.6987	 0.6527	 0.8073	 0.6549	 0.3434	 0.6213	 0.8810	 0.7479	 0.3919	 0.8410	 0.4048	 0.6127	 0.7729	 0.7026
             Parkour	 0.8481	 0.8695	 0.6782	 0.2921	 0.4177	 0.3228	 0.2782	 0.0941	 0.4781	 0.9156	 0.4013	 0.3744	 0.1582	 0.4213	 0.3590	 0.8711	 0.8112
             Soapbox	 0.8135	 0.6739	 0.7618	 0.4234	 0.6774	 0.6896	 0.7498	 0.3356	 0.3549	 0.6576	 0.6331	 0.7193	 0.7544	 0.3893	 0.3073	 0.7834	 0.6468
          Breakdance	 0.7446	 0.5232	 0.4878	 0.4726	 0.5110	 0.4732	 0.3893	 0.0699	 0.4115	 0.6610	 0.2307	 0.4626	 0.1908	 0.1214	 0.2996	 0.6851	 0.6703
           Bmx-Trees	 0.7361	 0.1636	 0.6524	 0.3238	 0.3093	 0.2816	 0.1254	 0.1381	 0.3478	 0.3298	 0.2633	 0.3665	 0.1176	 0.1891	 0.2065	 0.6389	 0.6047
       Scooter-Black	 0.7173	 0.7371	 0.4072	 0.3633	 0.5285	 0.5741	 0.7219	 0.4105	 0.3953	 0.2276	 0.5650	 0.4199	 0.5575	 0.3037	 0.2575	 0.7113	 0.5480
         Dance-Twirl	 0.7158	 0.6066	 0.4811	 0.4274	 0.5204	 0.5157	 0.2135	 0.1279	 0.4709	 0.3650	 0.3246	 0.3172	 0.4442	 0.3758	 0.3011	 0.6726	 0.6042
      Drift-Straight	 0.7137	 0.2719	 0.4188	 0.4792	 0.4728	 0.2658	 0.5003	 0.2127	 0.4700	 0.3848	 0.5091	 0.0534	 0.3300	 0.4082	 0.1668	 0.8762	 0.5934
      Motocross-Jump	 0.6437	 0.4736	 0.3763	 0.3863	 0.5390	 0.1371	 0.4043	 0.1164	 0.4534	 0.3026	 0.3930	 0.2375	 0.1857	 0.3068	 0.3881	 0.6368	 0.5683
           Kite-Surf	 0.6270	 0.4969	 0.6454	 0.3616	 0.3095	 0.3746	 0.2854	 0.2677	 0.3465	 0.4483	 0.5212	 0.5038	 0.2406	 0.4216	 0.3678	 0.4347	 0.4467
  Paragliding-Launch	 0.3978	 0.2530	 0.3242	 0.1829	 0.1762	 0.2064	 0.1799	 0.1220	 0.1854	 0.2431	 0.1956	 0.2530	 0.1822	 0.1569	 0.1685	 0.2052	 0.2001


==> data/per_seq_mean_J.txt <==
                 Seq	  OSVOS	    OFL	    BVS	    FCP	    JMP	    HVS	    SEA	    TSP	    FST	    NLC	    MSG	    KEY	   CVOS	    TRC	    SAL	    COB	    MCG
      Car-Roundabout	 0.9534	 0.9028	 0.8506	 0.7166	 0.7256	 0.7774	 0.7077	 0.6139	 0.8080	 0.5087	 0.6302	 0.6402	 0.8715	 0.5521	 0.5000	 0.9662	 0.7864
                Cows	 0.9456	 0.9108	 0.8949	 0.8116	 0.7563	 0.7791	 0.7068	 0.5946	 0.7913	 0.8827	 0.7991	 0.3372	 0.5618	 0.8331	 0.6226	 0.8933	 0.8107
           Blackswan	 0.9423	 0.9471	 0.9431	 0.9080	 0.9300	 0.9165	 0.9328	 0.8717	 0.7322	 0.8745	 0.5261	 0.8415	 0.4220	 0.5685	 0.2225	 0.8995	 0.8708
          Car-Shadow	 0.9373	 0.8447	 0.5781	 0.7225	 0.6452	 0.6990	 0.7748	 0.6355	 0.6981	 0.6452	 0.8796	 0.5890	 0.7595	 0.4488	 0.5384	 0.9548	 0.7014
                 Dog	 0.9070	 0.8968	 0.7232	 0.7739	 0.6733	 0.7221	 0.5811	 0.3134	 0.7082	 0.8091	 0.3306	 0.6917	 0.7532	 0.7865	 0.5660	 0.8993	 0.6214
                Goat	 0.8802	 0.8653	 0.6612	 0.6775	 0.7309	 0.5797	 0.5355	 0.4440	 0.5539	 0.0104	 0.7355	 0.7048	 0.0737	 0.7930	 0.2566	 0.8241	 0.6412
             Parkour	 0.8556	 0.8590	 0.7559	 0.3222	 0.3421	 0.2397	 0.1206	 0.0700	 0.4582	 0.9015	 0.2954	 0.4100	 0.1457	 0.3446	 0.3922	 0.8552	 0.8148
               Camel	 0.8512	 0.8667	 0.6693	 0.7340	 0.6395	 0.8763	 0.6494	 0.6539	 0.5623	 0.7680	 0.7559	 0.5788	 0.8499	 0.7781	 0.3197	 0.8199	 0.7953
       Drift-Chicane	 0.8349	 0.1040	 0.0331	 0.4568	 0.2431	 0.3308	 0.1190	 0.0184	 0.6671	 0.3244	 0.7576	 0.1878	 0.3135	 0.7221	 0.2440	 0.8748	 0.8058
      Motocross-Jump	 0.8160	 0.6073	 0.3409	 0.5114	 0.5832	 0.0988	 0.3865	 0.1230	 0.6020	 0.2508	 0.6184	 0.2876	 0.2450	 0.3381	 0.4912	 0.8371	 0.7596
             Soapbox	 0.8116	 0.6870	 0.7894	 0.4492	 0.7585	 0.6840	 0.7832	 0.2468	 0.4096	 0.6339	 0.6716	 0.7570	 0.8322	 0.2939	 0.3320	 0.8163	 0.6801
               Libby	 0.8077	 0.5530	 0.7764	 0.3156	 0.2948	 0.5529	 0.2262	 0.0697	 0.5073	 0.6350	 0.0501	 0.6113	 0.1690	 0.0726	 0.4699	 0.6614	 0.6551
      Horsejump-High	 0.7799	 0.8626	 0.8006	 0.6760	 0.5857	 0.7653	 0.6375	 0.2362	 0.5782	 0.8338	 0.7343	 0.3701	 0.8302	 0.3645	 0.5684	 0.7359	 0.6490
       Scooter-Black	 0.7115	 0.8074	 0.3374	 0.5036	 0.6260	 0.6244	 0.7927	 0.3775	 0.5221	 0.1622	 0.5787	 0.5020	 0.7592	 0.4351	 0.3484	 0.7989	 0.7043
          Breakdance	 0.7079	 0.5216	 0.4998	 0.5669	 0.4779	 0.5496	 0.3290	 0.0560	 0.4674	 0.6731	 0.2365	 0.5494	 0.1833	 0.1136	 0.4217	 0.7134	 0.7126
           Kite-Surf	 0.6858	 0.7026	 0.4255	 0.5769	 0.5003	 0.4055	 0.4865	 0.3659	 0.2718	 0.4532	 0.4193	 0.5846	 0.3569	 0.5014	 0.1931	 0.6284	 0.6541
      Drift-Straight	 0.6756	 0.3380	 0.4016	 0.6684	 0.6177	 0.2954	 0.5130	 0.1975	 0.6826	 0.4726	 0.5748	 0.1943	 0.3442	 0.4305	 0.2682	 0.9016	 0.7525
         Dance-Twirl	 0.6701	 0.5390	 0.4916	 0.4709	 0.4442	 0.3178	 0.1168	 0.0991	 0.4527	 0.3474	 0.3661	 0.3803	 0.4523	 0.3659	 0.3716	 0.6780	 0.6438
  Paragliding-Launch	 0.6254	 0.6374	 0.6400	 0.5706	 0.5892	 0.5372	 0.5768	 0.3010	 0.5064	 0.6284	 0.5125	 0.5591	 0.5910	 0.5550	 0.5395	 0.6082	 0.5993
           Bmx-Trees	 0.5551	 0.1486	 0.3819	 0.2481	 0.2292	 0.1785	 0.1130	 0.0949	 0.1800	 0.2123	 0.1882	 0.1930	 0.1206	 0.1621	 0.1941	 0.4880	 0.4731


==> data/quality_vs_time.txt <==
time	j_val
0.168448	0.600756
0.177244	0.616746
0.186040	0.654224
0.194836	0.672613
0.203631	0.679672
0.212427	0.689931
0.256407	0.702265
0.273999	0.704912
0.326774	0.710859
0.555467	0.723107
0.775364	0.729515
0.995262	0.733225
1.215159	0.736728
1.435056	0.739432
1.654953	0.741487
1.874851	0.743397
2.094748	0.745007
2.314645	0.746436
2.534543	0.747470
2.754440	0.748474
2.974337	0.749880
3.194234	0.750242
3.414132	0.751239
3.634029	0.751504
3.853926	0.752414
4.073823	0.753118
4.293721	0.753425
4.513618	0.754221
4.733515	0.754625
4.953413	0.755120
5.173310	0.755441
5.393207	0.755798
5.613104	0.756204
5.833002	0.756506
6.052899	0.756871
6.272796	0.757039
6.492694	0.757395
6.712591	0.757656
6.932488	0.757959
7.152385	0.758231
7.372283	0.758491
7.592180	0.758700
7.812077	0.758884
8.031974	0.759024
8.251872	0.759354
8.471769	0.759446
8.691666	0.759665
8.911564	0.759842
9.791153	0.760502
10.670742	0.761156
11.550331	0.761757
12.429920	0.762190
13.309509	0.762651
14.189098	0.763013
15.068687	0.763263
15.948276	0.763488
16.827866	0.763751
17.707455	0.763890
18.587044	0.764059
19.466633	0.764268
20.346222	0.764391
21.225811	0.764558
22.105400	0.764668
22.984989	0.764813
23.864578	0.764920
24.744168	0.765056
25.623757	0.765137
26.503346	0.765176
27.382935	0.765296
28.262524	0.765370
29.142113	0.765429
30.021702	0.765478
30.901291	0.765589


==> data/quality_vs_time_base.txt <==
time	j_val
0.129834	0.575655
0.137151	0.591848
0.144467	0.608971
0.151784	0.641720
0.181052	0.715434
0.239587	0.739382
0.481043	0.750283
0.581052	0.751812


==> data/quality_vs_time_base_dashed.txt <==
time	j_val
0.581052	0.751812
0.846886	0.756949
1.212729	0.761302
1.578572	0.763907
1.944415	0.765395
3.773630	0.769213
7.432060	0.771694
11.090491	0.772963

==> data/quality_vs_time_bilat.txt <==
time	j_val
0.197151	0.585647
0.204467	0.605579
0.211784	0.646259
0.233735	0.709256
0.241052	0.722864
0.255685	0.732171
0.299587	0.748236
0.541043	0.757596
0.906886	0.764035
1.272729	0.768791
1.638572	0.771686
2.004415	0.773525
3.833630	0.777912
7.492060	0.780517
11.150491	0.781998
14.808921	0.782338
18.467351	0.782400


==> data/quality_vs_time_ucm.txt <==
time	j_val
0.581052	0.751812
0.595685	0.764884
0.639587	0.769577
0.683488	0.773273
0.881043	0.779769
1.246886	0.784079
1.612729	0.789171
1.978572	0.792757
2.344415	0.794096
4.173630	0.796428
7.832060	0.796989
11.490491	0.796949
15.148921	0.797710

==> data/quality_vs_time_ucm_dashed.txt <==
time	j_val
0.522517	0.603799
0.529834	0.619543
0.537151	0.630406
0.544467	0.653892
0.551784	0.686054
0.573735	0.735481
0.581052	0.751812

